How much rate heterogeneity can finite kinetic data hide?

How much signal can an unobserved kinetic rate carry while a positive mixture fits finitely many decay measurements? For readings in a closed error box we characterize the largest compatible mass on a closed rate set and distinguish attainment at finite rates from a limit involving an infinitely fast component. When a query and $r$ positive reference rates approach one interior rate, we identify a participating mass $\omega$ and an error scale $\eta_*$. The maximal queried mass divided by $\omega$ is $\xi/(1+\xi)+O(H)$, where $\xi=\eta/\eta_*$ stays in a compact subset of $(0,\infty)$ and $H$ is the cluster radius. The estimate is uniform over relative spacings and positive weights, even as either vanishes. For $2r$ consecutive readings, a small-coupling condition yields the unique physical quadrature at the alternating corner of the raw error box and a signed finite-separation correction with a uniform quadratic remainder. In a measured two-dye decay, the higher-count histogram requires at least 54.49% of the first retained gate's signal between 1 and 8 ns, while two lifetimes outside 2--6 ns reproduce the same bands.

==> LICENSE.txt <==
Kaizhe Zhang, How much rate heterogeneity can finite kinetic data hide?

The original article, mathematical supplement, LaTeX text and original figures
are licensed under Creative Commons Attribution 4.0 International.
https://creativecommons.org/licenses/by/4.0/

Figure 4 (applications/measured-curves.pdf) includes adapted hydrocarbon echoes from
Huggins, Martin, Downey and Won, and is licensed under Creative Commons Attribution-
ShareAlike 4.0 International.
https://creativecommons.org/licenses/by-sa/4.0/
Article: https://doi.org/10.1016/j.snb.2024.137018
Data: https://github.com/ARTS-Laboratory/Dataset-time-domain-NMR-hydrocarbon-and-fuel-relaxometry/tree/b42b70089bf97f75e3062b1487f77cd35e85f800/v2
The adaptation selects samples, rows and time windows and plots reference-normalized means.
Other source citations are given near the corresponding figures and examples.

